Improving Accuracy and Efficiency of Start-up Cost Formulations in MIP Unit Commitment by Modeling Power Plant Temperatures

This paper presents an improved mixed-integer model for the Thermal Unit Commitment Problem. By introducing new variables for the temperature of each thermal unit, the off-time-dependent start-up costs are modeled accurately and with a lower integrality gap than state-of-the-art formulations. This new approach significantly improves computational efficiency compared to existing formulations, even if they only model a rough approximation of the start-up costs. Our findings were validated on real-world test cases using CPLEX.

==> pics/nrsolved_DE.csv <==
nrSteps,1Bin0,1Bin5,1Bin20,1Bins0,1Bins5,1Bins20,3Bin0,3Bin5,3Bin20,Temp
12,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000
24,5.000,6.000,10.000,6.000,8.000,13.000,14.000,14.000,14.000,14.000
36,3.000,6.000,8.000,3.000,7.000,12.000,14.000,14.000,14.000,14.000
48,2.000,2.000,8.000,1.000,4.000,11.000,14.000,14.000,14.000,14.000
60,0.000,2.000,8.000,0.000,4.000,10.000,13.000,14.000,14.000,14.000
72,-1.000,1.000,5.000,-1.000,2.000,9.000,11.000,13.000,14.000,14.000
84,-1.000,1.000,4.000,-1.000,2.000,6.000,3.000,10.000,14.000,14.000
96,-1.000,0.000,4.000,-1.000,0.000,5.000,0.000,8.000,11.000,14.000
108,-1.000,-1.000,3.000,-1.000,-1.000,5.000,-1.000,6.000,10.000,14.000
120,-1.000,-1.000,2.000,-1.000,-1.000,3.000,-1.000,5.000,9.000,14.000
132,-1.000,-1.000,2.000,-1.000,-1.000,3.000,-1.000,4.000,8.000,14.000
144,-1.000,-1.000,2.000,-1.000,-1.000,0.000,-1.000,3.000,6.000,12.000
156,-1.000,-1.000,0.000,-1.000,-1.000,-1.000,-1.000,0.000,5.000,10.000
168,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,3.000,9.000
180,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,3.000,9.000
192,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,1.000,8.000
204,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,0.000,8.000
216,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,6.000
228,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,5.000
240,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,4.000
252,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,3.000
264,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000
276,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000
288,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000
300,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000
312,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000
324,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,1.000
336,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,1.000
348,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,1.000
360,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,0.000
456,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000


==> pics/nrsolved_IEEE118.csv <==
nrSteps,1Bin0,1Bin5,1Bin20,1Bins0,1Bins5,1Bins20,3Bin0,3Bin5,3Bin20,Temp
6.0,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000
12.0,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000
18.0,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000
24.0,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000,14.000
30.0,9.000,14.000,14.000,8.000,14.000,14.000,14.000,14.000,14.000,14.000
36.0,0.000,14.000,14.000,0.000,14.000,14.000,14.000,14.000,14.000,14.000
42.0,-1.000,14.000,14.000,-1.000,14.000,14.000,14.000,14.000,14.000,14.000
48.0,-1.000,10.000,14.000,-1.000,9.000,14.000,14.000,14.000,14.000,14.000
54.0,-1.000,3.000,14.000,-1.000,1.000,14.000,14.000,14.000,14.000,14.000
60.0,-1.000,0.000,12.000,-1.000,1.000,14.000,13.000,14.000,14.000,14.000
66.0,-1.000,-1.000,11.000,-1.000,0.000,13.000,11.000,14.000,14.000,14.000
72.0,-1.000,-1.000,5.000,-1.000,-1.000,8.000,8.000,14.000,14.000,14.000
78.0,-1.000,-1.000,3.000,-1.000,-1.000,5.000,4.000,14.000,14.000,14.000
84.0,-1.000,-1.000,1.000,-1.000,-1.000,1.000,1.000,14.000,14.000,14.000
90.0,-1.000,-1.000,1.000,-1.000,-1.000,0.000,0.000,14.000,11.000,14.000
96.0,-1.000,-1.000,0.000,-1.000,-1.000,-1.000,-1.000,11.000,11.000,12.000
102.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,6.000,7.000,10.000
108.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,0.000,3.000,6.000
114.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,2.000,3.000
120.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,1.000,2.000
126.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,0.000,1.000
132.0,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,-1.000,0.000

